Spatial Distribution of OVI Covering Fractions in the Simulated Circumgalactic Medium

We use adaptive mesh refinement cosmological simulations to study the spatial distribution and covering fraction of OVI absorption in the circumgalactic medium (CGM) as a function of projected virial radius and azimuthal angle. We compare these simulations to an observed sample of 53 galaxies from the Multiphase Galaxy Halos Survey. Using Mockspec, an absorption line analysis pipeline, we generate synthetic quasar absorption line observations of the simulated CGM. To best emulate observations, we studied the averaged properties of 15,000 "mock samples" each of 53 sightlines having a distribution of $D/R_{vir}$ and sightline orientation statistically consistent with the observations. We find that the OVI covering fraction obtained for the simulated galaxies agrees well with the observed value for the inner halo ($D/R_{vir} \leq 0.375$) and is within $1.1\sigma$ in the outer halo ($D/R_{vir} > 0.75$), but is underproduced within $0.375 < D/R_{vir} \leq 0.75$. The observed bimodal distribution of OVI covering fraction with azimuthal angle, showing higher frequency of absorption along the projected major and minor axes of galaxies, is not reproduced in the simulations. Further analysis reveals the spatial-kinematic distribution of OVI absorbing gas is dominated by outflows in the inner halo mixed with a inflowing gas that originates from further out in the halo. Though the CGM of the individual simulated galaxies exhibit spatial structure, the flat azimuthal distribution occurs because the individual simulated galaxies do not develop a CGM structure that is universal from galaxy to galaxy.

==> RefereeReport.txt <==
----------------------------------------------------------------------
Reviewer Report

The paper 'SPATIAL DISTRIBUTION OF OVI COVERING FRACTIONS IN THE SIMULATED CIRCUMGALACTIC MEDIUM', compares the observed azimuthal distribution of OVI absorption in the CGM with the predicted distribution in the VELA cosmological simulations, and concludes that they are inconsistent. This is an interesting result which highlights a possible failure of the current standard model for galaxy formation, and hence publishing this paper would be of significant interest to the community. I do though have some reservations about several aspects of the paper which should be addressed before the paper is reconsidered for publication.

    REPLY: We would like to sincerely thank the referee for a well balanced and insightful report. The comments have helped us focus on a few of the issues that we are glad have been addressed with greater depth.  We very much feel that the comments challenged us to produce a much improved manuscript.  We hope we have addressed all comments to the satisfaction and standards of the referee.


Main comments:
==============

1. Differences between z~1 and z~0
A caveat of the comparison between simulations and observations in the paper is that the analyzed snapshots are at z~1 while the observations are at z~0.3. The authors claim on one hand that no significant difference is expected between z~1 and z~0 halos at a given mass (section 2.2), but on the other hand claim that OVI is expected to be CI at z~0 and to be PI at z~1 (section 4.1). A difference in photoionization origin of OVI between z~1 and z~0 would suggest OVI traces difference gas phases at z~1 vs z~0, and is hence potentially inconsistent with the claim that z~1 and z~0 halos have similar OVI properties. Thus, the authors should add an explanation how they reconcile these two apparently inconsistent claims. Also, inflowing filaments are expected to be significantly thinner relative to the halo at z~1 compared to at z~0 (see e.g. Dekel+09). This difference could significantly affect the properties of OVI, especially if OVI is associated with the filaments. The authors should thus justify their comparison of simulated z~1 halos with z~0 observations despite this expected difference in halo properties.

    RESPONSE: The best test we can devise to explore this would be to run the post-simulation ionization code on one of our z=1 VELA galaxies using a z=0 UVB. This should capture most of the physics (reduced UVB) governing which regions on the n,T phase diagram are dominated by PIE and which are dominated by CIE. This is effectively what we were referring to in the manuscript. The questions are how much do these regions change and what effect would this have on the results. However, this post-simulation test is only an approximation at best. For a given cell with a given n_H the equilibrium T of each cell is determined by the balance of heating and cooling from run-time look up of Cloudy grids of the heating and cooling functions. For the z=1 simulations, the cell equilibrium T are based on Cloudy cooling function tables using the UVB at z=1 (local stellar radiation fields are included as well). Thus, a post-simulation run of the ionization code would be finding the ionization balance for cells that are hotter than they would be at z=0.  This drives the results to CIE in gas phases that would be PIE at z=0. So, it is difficult to use the simulations themselves to test this, since to do this correctly they simulations would need to be run to lower redshifts which is not feasible.  This is what we meant in section 4.1. To address this comment by the referee, we have remove the language in section 4.1 justifying the majority of the gas being photoionized.  We then added two paragraphs addressing the redshift and mass evolution of the ratio of the photoionized to collisionally ionized gas in the OVI phase in Section 2.4 Experimental Design.  We hope the referee finds this is a balanced approach to the issue and provides the reader a fair assessment of any shortcomings of our analysis.  With regard to the comment about the evolution of accretion, we responded to this with a small addition to the text in Section 2.2, that foreshadows an multi-paragraph discussion of this in Section 4.4.  We thank the referee for these comments, as we believe they have led to an improved and better balanced discussion of the VELA simulations.


2. Origins of the discrepancy between VELA and observations
The paper lacks a discussion of possible resolutions to the deduced discrepancy between VELA and observations. I.e., what could be changed in the model implemented in the simulations so they exhibit a bi-modality in OVI-covering factor as seen in observations? Suggesting some possibilities and briefly exploring them with back of the envelope calculations will make the paper more interesting to the community, and provide possible suggestions for follow-up studies.

    RESPONSE: We added an entire subsection (4.4) at the end of Section 4. In this subsection we discuss the challenges of generating a realistic CGM hydrodynamics simulations, specifically in reproducing the azimuthal bimodality seen in observations. We moved the final paragraph of subsection 4.3 to the beginning of the new subsection and we also discuss feedback mechanisms and resolution effects here.


3. Regarding the claim in the abstract
"and is within 1.09σ in the outer halo (D/Rvir > 0.75)", and regarding similar claims in section 4.1 and summary bullet point #1: How is this value of 1.09sigma calculated? In section 4.1 the authors write "Accounting for the uncertainties in the observed covering fractions for D/Rvir > 0.75, there is greater agreement in the outer halo, where the simulations reproduce the observed covering fraction within 1.09σ."

    RESPONSE: This value is computed by taking the value of the upper error bar in the simulation covering fraction (call this cf_sim_uperr) and computing 

                x = ((cf_sim_upperr - cf_data))/cf_data_dnerr

    where cf_data is the covering fraction of the data, and cf_data_dnerr is the downward error bar of the data.  In other words, it informs one how many sigma out the upper error bar of the simulations is relative to the observed value accounting for the uncertainty in the observed value.  For justification of this approach, see our response to the next part of this comment.

I do not follow why the 'uncertainties in the observed covering fractions' are relevant. The observed covering fraction is some specific number. One can then ask what fraction of mock samples yields this observed covering fraction, and from that derive by how many 'sigma' the observations are off from the simulations. E.g. in figure 2 the distance between the red and black data points in the ~R_vir bin seems to be 3 - 4 times the thickness of the shaded area, suggesting a discrepancy of 3-4 sigma (if the distribution of covering factors in the mock samples is Gaussian). This is significantly larger than the 1sigma noted in the abstract and main text. Please clarify (or update) how you arrive at a '1sigma' difference between mock and real sightlines.

    RESPONSE: The measured value is in itself only a single realization from a single experiment using a finite sample of 53 galaxies. The binomial statistics provides an estimate of the 68.14\% confidence level of where the true value falls- the observed measurement is not the true value. Note that Kacprzak et al. 2015 used binomial statistics, which we adopt here. It is important to account for this. What if the observed experiment of measuring f_c for a sample of 53 random galaxies was conducted 100,000 times; clearly the "observed value" of f_c would change with each experiment, and the distribution of the scatter would be expected to reflect the binomial statistics at the chosen confidence level. Thus, we cannot just compare to the single realization of f_c from a single experiment conducted on a finite data sample. As for the simulation uncertainties, we carefully designed our mock experiment to mimic the observational experiment by choosing the same number of finite data points per experiment.  The difference is that we do obtain our error bars from the distribution of the large number of realizations of the experiment.  So, it is proper that we compare the consistency between observations and simulations in terms of the distributions of the covering fractions for the experiment as it has been been conducted.  In Section 3, We added a footnote briefly explaining this approach to computing the quoted number.


4. Overlap with Strawn+20 (arXiv:2008.11863)
A preprint was recently posted which also discussed the origin of OVI in the VELA simulations (there is one mutual co-author in Strawn+20 and this paper). The focus of the two papers is sufficiently different to warrant publication of both, since Strawn+20 focusing on describing the OVI absorbing gas in VELA with an idealized model, while this paper focuses on a comparison with observations. However, given the similar subject and simulations used in the two papers I suggest the authors add a short discussion on how the conclusions of Strawn+20 affect or compare to the conclusions of this paper. 

    RESPONSE: Thank you for making us aware this paper! In subsection 4.2, there is a paragraph where we compare to the Kacprzak+ paper from 2019.  Following that paragraph we added a paragraph comparing to the Strawn+ paper. In particular, we examined the relationship between D/R_vir, kinematics, and the predominance of PIE versus CIE OVI gas.  In general, we conclude that both the Kacprzak+ and the Strawn+ papers indicate that all three works find similar characteristics for VELA galaxies.

   
----------------------------------------------------------------------
Additional comments
===================

ABSTRACT
> '...of properties statistically consistent...' Please note which type of properties are being referred to. Galaxy properties? 

    RESPONSE: Thank you. We added text in the abstract to clarify this.  (Note that we had to remove some inconsequential words to keep to the word limit). 


> I suggest change 'because the individual galaxies do not' to 'because the individual simulated galaxies do not' (to avoid confusion with observed galaxies) 

    RESPONSE: Thank you for the clarification. We made the suggested change.


INTRODUCTION
>"In higher mass halos, the cooling time is longer than the dynamical time and the inflowing gas is shock heated. In this hot-mode accretion, the gas remains too hot to accrete into the ISM and form stars (e.g., Fall & Efstathiou 1980; Mo et al. 1998). Whereas cold-mode accreting gas passes through the CGM, hot-mode accreting gas remains in the CGM (e.g., Ford et al. 2013)" --- I think the description of the conclusions of the referenced papers is inaccurate. While most of the hot gas may remain in the CGM, some of the hot gas is expected to accrete onto the galaxy, and this accretion mode can dominate over the accretion of cold gas in massive halos. See Hafen+20 which shows that hot mode accretion dominates at z~0 in a cosmological simulation.

    RESPONSE: Thank you for reminding us of this paper. We have added additional text to reflect the findings of Hafen+ (2020)

SECTION 2.3:
> "This code works best for optically thin, low density gas with no ionization structure" ---I'm not sure what 'with no ionization structure' refers to in this sentence. There could be different densities and hence ionization levels along a given line of sight which would constitute as 'ionization structure'. I think you can remove the words 'with no ionization structure' without loss.

    RESPONSE: We have remove the phrase 'with no ionization structure' to help with the clarity of the sentence.

> Fig. 2 caption: For easy reference maybe also give the threshold of W=0.1A in OVI column in cm^-2 (assuming optically thin conditions). 

    RESPONSE: Agreed. Thank you. We added a parenthetical statement to the figure caption.  We used the curve of growth and determined that log N =14 +/ 0.1 for W(1031)=0.1 A hold pretty steady for b > 15 km/s, (with slight decrease as b increases) which is typical b value for the thermal conditions.   

> Figure 4: In the panel I suggest change 'absorbing gas cells' to 'OVI absorbing gas cells'  You can also add a curve which gives the equilibrium temperature in PIE as a function of n_H. This will directly show that a large fraction of OVI in the simulations is in PIE.

    RESPONSE: We added "absorbing" gas cells" to plot label.  Have also added a curve to absorbing gas panel in Figure 4(b) that shows the demarcation between equilibrium temperature in PIE and CIR as a function of n_H and added the following to the figure caption: "Black curve represents the equilibrium temperature of photoionized gas as a function of n_{\tH} from Strawn+2020; {\OVI} gas below that line is photoionized and {\OVI} gas above that line is collisionally ionized." 

SECTION 4.1
> "fractions, xH + xHe + xM = 1, we estimate xH = (1 − xM)/(1 + r), where r = xHe/xH is the" There is an unnecessary new paragraph here. 

    RESPONSE: We fixed this, thank you.  


> Regarding: "Whereas collisional ionization is dominant at z ∼ 0, photoionized OVI is expected to be most common at z ~ 1 due to the higher intensity of the UVB (e.g., Rosenwasser et al. 2018)."
* I'm not sure that the higher absolute intensity of the UVB at z~1 affects the expected photoionization origin of OVI, since the characteristic halo densities are also higher at z~1, and for PI it's the *ratio* of UV intensity to density which sets whether oxygen will be in the O^5+ state or not.
* It may be true that CI dominates in simulations of low-redshift halos, but there is some evidence that this is not the case in observations (see Thom & Chen 2008, Stern+18)
* As mentioned above, if CI dominates at z~0 and PI at z~1, then OVI likely traces different gas phases at z~1 vs z~0, which would be a caveat for the comparison between simulations and observations in the paper.

    RESPONSE: We feel that this is addressed via our response to the referee's Main Point #1.  


> Regarding "Using Figure 4(b) as a guide, if we crudely assume that OVI absorption arises in all CGM gas in the phase defined by 4 {less than or equal to} logT/K {less than or equal to} 6.5 and −5 {less than or equal to} lognH/cm−3 {less than or equal to} −1, the average mass of gas selected by OVI absorption is" and regarding the similar claim in summary bullet point #3: ----What is the justification for assigning this specific range in density and temperature as the `OVI absorbing gas'? A quantitative definition of this range (e.g. the range in n-T which produces xx\% of the OVI) would be helpful.

    RESPONSE: Thank you for helping us clarify.  We added "as this is the temperature and number density of hydrogen range which produces 98\% of the {\OVI} mass" 


> FIGURE 5: Is the y-axis in this plot the surface density of 'OVI-absorbing gas', or just the surface density of 'OVI'? Please clarify which of these two definitions you are referring to (also in summary bullet point #4 and in other places in the text where these definitions are used).

    RESPONSE: We are very happy to have this clarified throughout the manuscript. We are referring to "OVI-absorbing gas".  We have clarified this on y-axis label in Figure 5, in the summary bullet point #4, and throughout the text where appropriate. 


SECTION 4.3
> Regarding 'and where 90◦ and 270◦ are the projected polar axes' I'm not sure what 'projected polar axes' refers to, please clarify.

    RESPONSE: We added some text to clarify the projected axes of the ellipses on the plane of the sky, and tied these to the disk plane minor axis of the galaxies. The text is "...where a line connecting the nodes 0\degree and 180\degree defines the projected major axes of the galaxies on the plane of the sky (corresponding to the projection of the galaxy disks), and where the nodes 90\degree and 270\degree define the sky-projected minor axes of the galaxies (corresponding to the projected polar axes of the galaxies."


> FIGURE 7:
please note in the caption or panels what is the range of impact parameters at which the covering factors are measured.

    RESPONSE: Good catch.  We added the text "...within the projected range D/R_{vir} \leq 1.5..." in the figure caption.


CONCLUSIONS:
> Summary bullet point #2: I suggest change "The OVI covering fraction as a..." to "The OVI covering fraction in the simulations as a..." 

    RESPONSE: Thank you. We followed your suggestion.


> Summary bullet point 3:
Current phrasing of this bullet point reads as if T~10^6 K gas is photoionized, which is incorrect.

    RESPONSE: Thank for providing clarity on this.  We added the text "The majority of this {\OVI}-absorbing gas mass is resides within 4 \leq \log T/{\rm K}^{\circ} \leq 4.5 and -4.5 \leq \log n_{\tH}/{\rm cm}^{-3}\leq -3.5 and is predominantly photoionized."


> The two paragraphs after bullet point #6 (starting with 'Central to'... and 'We selected..') are justifications for the method employed in the paper, so they should not appear in the summary. I think both paragraphs can be removed without loss.

    RESPONSE: In carefully looking this over, we agree with the referee and we have removed the two paragraphs, and then slightly revised the wording and relocated the paragraph following those that originally started with "The observed galaxies..." (now begins with "Despite the difference in redshift") to subsection 4.4 where we feel it seems to fit better.



ADDITIONAL RESPONSE:
Since our initial submission of this paper, Peroux+2020 "Predictions for the Angular Dependence of Gas Mass Flow Rate and Metallicity in the Circumgalactic Medium" was posted on the arxiv and has results that would be beneficial to comment on in this paper. We added some discussion of this paper in section 4.4.
